Top Couplings: pre-Snowmass Energy Frontier 2013 Overview

Overview on top couplings measurements is presented, and the prospects of future measurements are discussed. The coupling of top to the W boson can be examined either by looking at the decay of the top quark or from single top quark production. With the advent of high statistics top physics at the LHC and at the high-luminosity LHC, the processes where the bosons (photon, Z and Higgs) are produced in association with top quarks become accessible. The first evidence on the coupling of the top quark to these particles will come from the production rate.

==> BBE/Top.dat <==
  7.  0.00258762204  0.000180786822
  8.  0.00285830822  0.00020652947
  9.  0.00306256962  0.000229372326
  10.  0.00330908579  0.000255352631
  11.  0.003487849  0.000275974958
  12.  0.00368194148  0.000297081156
  13.  0.0038369027  0.000310849343
  14.  0.00399607956  0.000334246581


==> BBE/aTop.dat <==
  7.  0.00228728118  0.000149143857
  8.  0.00252595063  0.000172486623
  9.  0.00273371699  0.000194441341
  10.  0.0029271501  0.000213961939
  11.  0.00311661231  0.000233330536
  12.  0.00325762442  0.000249547885
  13.  0.00341587613  0.000267169775
  14.  0.00355783238  0.000281575633


==> BBE/rat.dat <==
  7.  0.00130972045  0.000916685734  0.00107146276  0.000427035324
  8.  0.00133896666  0.000931254297  0.000976409647  0.000408328226
  9.  0.00136529689  0.000940875325  0.000897100428  0.000389712688
  10.  0.00138393126  0.000950038782  0.000830148114  0.000372697337
  11.  0.00140558928  0.000959743164  0.00077320775  0.000357217854
  12.  0.00142421166  0.000966912718  0.000724452955  0.000343499036
  13.  0.00144376163  0.000976596377  0.000682198035  0.00033076742
  14.  0.00146072789  0.000982536236  0.000644950254  0.0003199864


==> BBE/sm.dat <==
7 1414.672    11.318 
8 1746.857    11.639 
9 2097.470    13.495 
10 2492.197    17.631 
11 2887.415    21.787 
12 3217.211    24.452 
13 3652.735    24.873 
14 4062.397    29.607 


==> BBE/sp.dat <==
7    2656.475     13.209 
8    3202.910     15.679 
9    3750.985     17.973  
10    4323.778     20.719 
11    4883.874     22.563 
12    5473.712     25.195 
13    6046.576     28.097 
14    6640.876     31.493 


==> BBE/tm.dat <==
7   21758.308     35.276 
8   29376.002     49.488 
9   37896.433     65.018 
10   47282.374     75.867 
11   57507.407     92.980 
12   68415.871    110.865 
13   80130.367    130.164 
14   92383.077    151.769 


==> BBE/tp.dat <==
7   42101.025     70.994 
8   55306.951     90.315 
9   69630.032    111.409 
10   84980.028    138.177 
11  101445.593    164.025 
12  118764.247    188.198 
13  136879.381    217.613 
14  155584.610    251.205 


==> BBE/tpair.dat <==
7  151391.263    109.615 
8  216557.799    158.918 
9  293577.774    103.300 
10  381305.069    485.176 
11  481169.600    619.093 
12  592046.904    769.455 
13  713516.524    935.185 
14  845353.432   1117.874 


==> BBE/wm.dat <==
7   6325.201      3.216 
8   9015.260      5.216 
9  12177.927      6.225 
10  15776.653      8.918 
11  19815.390     10.478 
12  24264.181     15.871 
13  29090.119     17.183 
14  34301.943     17.488 


==> BBE/wp.dat <==
7   6320.435      2.989 
8   9005.689      5.440 
9  12157.771      6.313 
10  15758.200      8.049 
11  19788.888     10.449 
12  24233.896     12.954 
13  29063.004     15.413 
14  34270.152     18.007 


==> abstract.txt <==
Overview on top couplings measurements is presented, and the prospects
of future measurements are discussed. The coupling of top to the W
boson can be examined either by looking at the decay of the top quark
or from single top quark production. With the advent of high
statistics top physics at the LHC and at the high-luminosity LHC, the
processes where the bosons (photon, Z and Higgs) are produced in
association with top quarks become accessible. The first evidence on
the coupling of the top quark to these particles will come from the
production rate.

